Unique continuation for the wave equation based on a discontinuous Galerkin time discretization

We consider a stable unique continuation problem for the wave equation where the initial data is lacking and the solution is reconstructed using measurements in some subset of the bulk domain. Typically fairly sophisticated space-time methods have been used in previous work to obtain stable and accurate solutions to this reconstruction problem. Here we propose to solve the problem using a standard discontinuous Galerkin method for the temporal discretization and continuous finite elements for the space discretization. Error estimates are established under a geometric control condition. We also investigate two preconditioning strategies which can be used to solve the arising globally coupled space-time system by means of simple time-stepping procedures. Our numerical experiments test the performance of these strategies and highlight the importance of the geometric control condition for reconstructing the solution beyond the data domain.

==> noGCC-restricted-1d-order1.dat <==
deltat LinftyL2u-all L2L2ut-all LinftyL2u-restrict L2L2ut-restrict 
5.000000000000000000e-01 5.240218315716257402e-01 8.976577919150161566e-01 2.770793200334818462e-01 3.770412152192750277e-01
2.500000000000000000e-01 5.048920786335768796e-01 9.704287999827323485e-01 2.152568700629222884e-02 1.174090529025031276e-01
1.250000000000000000e-01 1.025483867912735936e-01 2.707512736548030596e-01 1.297778048158119979e-02 7.800704928173476937e-02
6.250000000000000000e-02 6.206968383684756396e-02 1.968463272366900441e-01 5.096776679353740708e-03 4.484490924021625191e-02
3.125000000000000000e-02 6.444282049591726347e-02 1.860649310698490322e-01 1.853895703342271295e-03 2.428676680088522402e-02
1.562500000000000000e-02 5.937000539191791132e-02 1.701640029488687977e-01 6.638819988014721483e-04 1.339509847429569758e-02
7.812500000000000000e-03 5.452792158294365171e-02 1.574617822330615924e-01 2.501029708069161779e-04 7.583737413276279635e-03


==> noGCC-restricted-1d-order2.dat <==
deltat LinftyL2u-all L2L2ut-all LinftyL2u-restrict L2L2ut-restrict 
5.000000000000000000e-01 1.045675999821665814e-01 3.301662920682162938e-01 7.653514107570731119e-03 5.045872787126346598e-02
2.500000000000000000e-01 2.431138765931689302e-02 9.075087008631423091e-02 2.086352795727330900e-03 1.417203300126106125e-02
1.250000000000000000e-01 7.645220722067518938e-03 2.379735875660891550e-02 3.913033902981573635e-04 3.618667935411160747e-03
6.250000000000000000e-02 6.253098768423497045e-03 1.892957178956850006e-02 4.080528887035005087e-05 9.247537205666367952e-04
3.125000000000000000e-02 5.319034474768820006e-03 1.620549860954841395e-02 4.493231190401670948e-06 2.426390951761194870e-04
1.562500000000000000e-02 4.676818568611833954e-03 1.439380466965905526e-02 6.914434097246200445e-07 6.746775296932692729e-05


==> noGCC-restricted-1d-order3.dat <==
deltat LinftyL2u-all L2L2ut-all LinftyL2u-restrict L2L2ut-restrict 
5.000000000000000000e-01 3.653887387085286848e-02 1.148778927281975948e-01 1.113498421091504206e-03 8.635723906710508421e-03
2.500000000000000000e-01 1.386949062333360646e-03 5.218041711713214924e-03 1.952316423774108146e-04 1.047001968682872292e-03
1.250000000000000000e-01 3.710108182593777493e-04 1.143812294306432650e-03 1.105538161818298207e-05 1.255931274881449478e-04
6.250000000000000000e-02 2.882643858665898096e-04 9.079667096114058368e-04 5.976912782560990658e-07 1.508863460936036034e-05
3.125000000000000000e-02 2.163623138205973022e-04 6.972702505674703609e-04 3.000963958668763281e-08 1.855598292417707327e-06


==> precond-1d-DFB-order2-residuals-ref-lvl2.dat <==
iter res
1.000000000000000000e+00 9.749962994062697981e+05
2.000000000000000000e+00 1.915232141194814176e+05
3.000000000000000000e+00 1.520145103867629075e+02
4.000000000000000000e+00 3.239234042177009343e+01
5.000000000000000000e+00 2.267528364439511535e+01
6.000000000000000000e+00 1.774797504004187232e+01
7.000000000000000000e+00 6.025987886019879447e+00
8.000000000000000000e+00 5.235211533525338190e+00
9.000000000000000000e+00 2.889458375251091837e+00
1.000000000000000000e+01 2.871702936503946368e+00
1.100000000000000000e+01 1.766459756933337344e+00
1.200000000000000000e+01 1.063360947130527867e+00
1.300000000000000000e+01 7.289642347189757565e-01
1.400000000000000000e+01 3.072075986588235219e-01
1.500000000000000000e+01 1.148739244298906809e-01
1.600000000000000000e+01 6.997061269736574995e-02
1.700000000000000000e+01 5.333932573290781076e-02
1.800000000000000000e+01 4.738918424973073001e-02
1.900000000000000000e+01 3.786892674825359517e-02
2.000000000000000000e+01 2.602732861710265952e-02
2.100000000000000000e+01 1.587267685873338177e-02
2.200000000000000000e+01 6.323029827284746759e-03
2.300000000000000000e+01 4.927301326482378709e-03
2.400000000000000000e+01 4.515777240279829352e-03
2.500000000000000000e+01 3.886457406496088372e-03
2.600000000000000000e+01 2.754585171084384873e-03
2.700000000000000000e+01 1.392089083692014473e-03
2.800000000000000000e+01 1.078958929249811734e-03
2.900000000000000000e+01 7.985818792556314411e-04
3.000000000000000000e+01 5.737107042612049710e-04
3.100000000000000000e+01 1.697443138921070696e-04
3.200000000000000000e+01 1.424092790445503497e-04
3.300000000000000000e+01 1.259606659088759943e-04
3.400000000000000000e+01 6.848558862976945796e-05
3.500000000000000000e+01 3.816223518569334002e-05
3.600000000000000000e+01 7.768799124441513225e-06
3.700000000000000000e+01 7.448887292702246233e-06
3.800000000000000000e+01 1.240053386501427719e-06
3.900000000000000000e+01 8.742997988742626699e-07
4.000000000000000000e+01 5.585648254057075262e-07
4.100000000000000000e+01 1.924976835325266716e-07
4.200000000000000000e+01 7.011480659034869226e-08


==> precond-1d-DFB-order2-residuals-ref-lvl3.dat <==
iter res
1.000000000000000000e+00 1.252036468974071741e+07
2.000000000000000000e+00 1.929951360038850224e+06
3.000000000000000000e+00 1.713770613792294171e+03
4.000000000000000000e+00 2.122358041547112748e+02
5.000000000000000000e+00 4.654725369930091716e+01
6.000000000000000000e+00 4.555392139247969396e+01
7.000000000000000000e+00 4.555304758074337457e+01
8.000000000000000000e+00 4.510775991659701845e+01
9.000000000000000000e+00 4.484344197429116718e+01
1.000000000000000000e+01 3.539128785300596292e+01
1.100000000000000000e+01 6.733766002484113500e+00
1.200000000000000000e+01 2.796098913999849778e+00
1.300000000000000000e+01 1.775452069596161087e+00
1.400000000000000000e+01 1.665674524152911395e+00
1.500000000000000000e+01 1.421937201468880696e+00
1.600000000000000000e+01 1.325809716207784206e+00
1.700000000000000000e+01 1.067172994773488259e+00
1.800000000000000000e+01 6.188008147295455119e-01
1.900000000000000000e+01 3.762966100827420668e-01
2.000000000000000000e+01 3.021945225526381229e-01
2.100000000000000000e+01 2.278305973949320273e-01
2.200000000000000000e+01 1.318137220319066660e-01
2.300000000000000000e+01 8.236013704124436896e-02
2.400000000000000000e+01 5.791653231081765607e-02
2.500000000000000000e+01 4.205812241962650355e-02
2.600000000000000000e+01 2.459745331272320673e-02
2.700000000000000000e+01 1.730304432777552553e-02
2.800000000000000000e+01 1.547231256670609546e-02
2.900000000000000000e+01 1.380846384944307836e-02
3.000000000000000000e+01 1.147340272820536466e-02
3.100000000000000000e+01 1.089483322186749967e-02
3.200000000000000000e+01 9.982156397876130322e-03
3.300000000000000000e+01 9.322748047852274719e-03
3.400000000000000000e+01 7.808373941207587092e-03
3.500000000000000000e+01 5.717110177560351912e-03
3.600000000000000000e+01 4.844060461732816771e-03
3.700000000000000000e+01 4.439958463629450729e-03
3.800000000000000000e+01 3.921430090524174149e-03
3.900000000000000000e+01 3.200895349755855830e-03
4.000000000000000000e+01 2.292543262334951690e-03
4.100000000000000000e+01 1.825320393128797595e-03
4.200000000000000000e+01 1.687298875344929840e-03
4.300000000000000000e+01 1.570117528854626321e-03
4.400000000000000000e+01 1.366036456451354521e-03
4.500000000000000000e+01 1.097646935575640696e-03
4.600000000000000000e+01 1.018544357264866262e-03
4.700000000000000000e+01 9.663458822320561458e-04
4.800000000000000000e+01 8.909295295057765131e-04
4.900000000000000000e+01 7.930917738618847293e-04
5.000000000000000000e+01 7.362651035724141532e-04
5.100000000000000000e+01 7.014816401148486064e-04
5.200000000000000000e+01 5.230286543478082856e-04
5.300000000000000000e+01 4.173558966573448405e-04
5.400000000000000000e+01 3.767885290906202995e-04
5.500000000000000000e+01 3.319038675148447198e-04
5.600000000000000000e+01 2.965900308770172563e-04
5.700000000000000000e+01 2.519182058586591218e-04
5.800000000000000000e+01 2.231516448089245353e-04
5.900000000000000000e+01 1.910243895872410815e-04
6.000000000000000000e+01 1.573249129898778183e-04
6.100000000000000000e+01 1.482149216917133224e-04
6.200000000000000000e+01 1.399074500794711840e-04
6.300000000000000000e+01 1.293371650273249609e-04
6.400000000000000000e+01 1.092183171430723392e-04
6.500000000000000000e+01 9.234445326715745909e-05
6.600000000000000000e+01 7.732278757932318559e-05
6.700000000000000000e+01 6.774408572079857653e-05
6.800000000000000000e+01 6.378023555029738233e-05
6.900000000000000000e+01 5.976871745165193575e-05
7.000000000000000000e+01 5.248197734856751586e-05
7.100000000000000000e+01 4.393652688540767974e-05
7.200000000000000000e+01 3.635196385790104306e-05
7.300000000000000000e+01 3.014791893160293835e-05
7.400000000000000000e+01 2.492793884480195015e-05
7.500000000000000000e+01 2.187533802323230893e-05
7.600000000000000000e+01 1.888578041117695182e-05
7.700000000000000000e+01 1.684344054710180762e-05
7.800000000000000000e+01 1.484766720426986405e-05
7.900000000000000000e+01 1.243460375416024443e-05
8.000000000000000000e+01 1.104239041797770367e-05
8.100000000000000000e+01 9.370604709961343162e-06
8.200000000000000000e+01 8.131802279486733209e-06
8.300000000000000000e+01 6.750898217952601858e-06
8.400000000000000000e+01 4.846209927515322546e-06
8.500000000000000000e+01 4.209853757189838709e-06
8.600000000000000000e+01 3.599326607627347386e-06
8.700000000000000000e+01 2.869285780661552509e-06
8.800000000000000000e+01 2.521315654290006861e-06
8.900000000000000000e+01 2.004495972557021819e-06
9.000000000000000000e+01 1.781867330879117824e-06
9.100000000000000000e+01 1.540515564432317816e-06
9.200000000000000000e+01 1.290093702904696583e-06
9.300000000000000000e+01 1.146698948359319383e-06
9.400000000000000000e+01 8.985414076286996367e-07
9.500000000000000000e+01 8.578360817745796370e-07
9.600000000000000000e+01 7.555092244438147821e-07
9.700000000000000000e+01 6.220625526058461844e-07
9.800000000000000000e+01 4.424877430415623241e-07
9.900000000000000000e+01 3.873792445953936753e-07
1.000000000000000000e+02 3.001694410696737582e-07
1.010000000000000000e+02 2.654158943232062115e-07
1.020000000000000000e+02 2.216482212080960451e-07
1.030000000000000000e+02 2.092843040841596062e-07
1.040000000000000000e+02 1.887403289768105245e-07
1.050000000000000000e+02 1.272167759978210094e-07
1.060000000000000000e+02 9.970175507678517747e-08


==> precond-1d-DFB-order2-residuals-ref-lvl4.dat <==
iter res
1.000000000000000000e+00 1.504430247949384749e+08
2.000000000000000000e+00 2.079344685724602640e+07
3.000000000000000000e+00 1.972924167694613061e+04
4.000000000000000000e+00 2.228954527098881954e+03
5.000000000000000000e+00 1.296178799748369954e+02
6.000000000000000000e+00 9.474182701886911673e+01
7.000000000000000000e+00 9.278704530137638073e+01
8.000000000000000000e+00 9.276950603716012722e+01
9.000000000000000000e+00 9.151057398198864234e+01
1.000000000000000000e+01 9.128172436795422584e+01
1.100000000000000000e+01 9.104014330584185188e+01
1.200000000000000000e+01 8.902767469352633611e+01
1.300000000000000000e+01 7.599952880326645754e+01
1.400000000000000000e+01 7.529602183878458277e+01
1.500000000000000000e+01 2.535679400173886933e+01
1.600000000000000000e+01 1.747145697685991905e+01
1.700000000000000000e+01 1.498237540427060033e+01
1.800000000000000000e+01 3.951450936654746560e+00
1.900000000000000000e+01 3.123362835489921885e+00
2.000000000000000000e+01 1.668756201373530423e+00
2.100000000000000000e+01 1.146813443875779548e+00
2.200000000000000000e+01 9.966412081384459221e-01
2.300000000000000000e+01 9.509142014267405463e-01
2.400000000000000000e+01 9.010920205487967793e-01
2.500000000000000000e+01 7.669377685341773887e-01
2.600000000000000000e+01 5.510496332692590427e-01
2.700000000000000000e+01 3.449270313790567810e-01
2.800000000000000000e+01 2.139405953535372384e-01
2.900000000000000000e+01 1.402464890260205765e-01
3.000000000000000000e+01 1.180843379443029528e-01
3.100000000000000000e+01 9.320662891093796365e-02
3.200000000000000000e+01 7.658972970925509438e-02
3.300000000000000000e+01 5.765401302292855884e-02
3.400000000000000000e+01 4.291156691389638733e-02
3.500000000000000000e+01 2.979150707003054913e-02
3.600000000000000000e+01 1.674879098121008145e-02
3.700000000000000000e+01 9.479565309678186433e-03
3.800000000000000000e+01 6.217616281740857669e-03
3.900000000000000000e+01 5.123308251622286404e-03
4.000000000000000000e+01 4.669598667669013457e-03
4.100000000000000000e+01 4.375746006153194943e-03
4.200000000000000000e+01 4.057671161832332798e-03
4.300000000000000000e+01 3.551104120245933242e-03
4.400000000000000000e+01 3.097402112342728404e-03
4.500000000000000000e+01 2.736990067219720584e-03
4.600000000000000000e+01 2.553310937343550909e-03
4.700000000000000000e+01 2.400905247766549951e-03
4.800000000000000000e+01 2.258489540736533050e-03
4.900000000000000000e+01 2.187780193977185723e-03
5.000000000000000000e+01 2.111336775278923206e-03
5.100000000000000000e+01 2.048115424298751607e-03
5.200000000000000000e+01 1.973119864610113280e-03
5.300000000000000000e+01 1.906354689712006552e-03
5.400000000000000000e+01 1.852934286631347221e-03
5.500000000000000000e+01 1.799510785180664669e-03
5.600000000000000000e+01 1.738126540527172711e-03
5.700000000000000000e+01 1.639791341403159033e-03
5.800000000000000000e+01 1.517877087296605650e-03
5.900000000000000000e+01 1.410391099868868806e-03
6.000000000000000000e+01 1.348060432932589618e-03
6.100000000000000000e+01 1.287023576676481510e-03
6.200000000000000000e+01 1.185030208701475267e-03
6.300000000000000000e+01 1.086673816433058985e-03
6.400000000000000000e+01 9.799003224001936931e-04
6.500000000000000000e+01 8.881837334548537809e-04
6.600000000000000000e+01 8.201445580399538459e-04
6.700000000000000000e+01 7.700075270873471458e-04
6.800000000000000000e+01 7.294325121146021541e-04
6.900000000000000000e+01 6.883271691459326913e-04
7.000000000000000000e+01 6.444422164785549786e-04
7.100000000000000000e+01 6.183348009679316346e-04
7.200000000000000000e+01 5.979344737293688277e-04
7.300000000000000000e+01 5.767335054754712219e-04
7.400000000000000000e+01 5.590897977342234324e-04
7.500000000000000000e+01 5.299729232298423754e-04
7.600000000000000000e+01 5.117543642566003666e-04
7.700000000000000000e+01 4.979549068167022372e-04
7.800000000000000000e+01 4.816165942973182575e-04
7.900000000000000000e+01 4.688322458860600750e-04
8.000000000000000000e+01 4.533903423566694024e-04
8.100000000000000000e+01 4.385440079448030943e-04
8.200000000000000000e+01 4.235791785401388817e-04
8.300000000000000000e+01 4.084620147330709442e-04
8.400000000000000000e+01 3.973770908974122375e-04
8.500000000000000000e+01 3.856343725637597242e-04
8.600000000000000000e+01 3.700431259529340846e-04
8.700000000000000000e+01 3.544562491669482054e-04
8.800000000000000000e+01 3.367808440969908830e-04
8.900000000000000000e+01 3.141993936883243771e-04
9.000000000000000000e+01 2.910935410838760818e-04
9.100000000000000000e+01 2.725167403056483174e-04
9.200000000000000000e+01 2.561480196926874098e-04
9.300000000000000000e+01 2.407624483870964103e-04
9.400000000000000000e+01 2.282365793678545424e-04
9.500000000000000000e+01 2.149380110798788436e-04
9.600000000000000000e+01 2.022810214591235238e-04
9.700000000000000000e+01 1.879035839069102430e-04
9.800000000000000000e+01 1.765733192984346618e-04
9.900000000000000000e+01 1.670386643290464946e-04
1.000000000000000000e+02 1.586758804395234737e-04
1.010000000000000000e+02 1.486612119333363235e-04
1.020000000000000000e+02 1.412458966887463873e-04
1.030000000000000000e+02 1.332242770629034464e-04
1.040000000000000000e+02 1.225841348506938886e-04
1.050000000000000000e+02 1.141133577761912923e-04
1.060000000000000000e+02 1.073726194274295706e-04
1.070000000000000000e+02 1.016022389079552346e-04
1.080000000000000000e+02 9.707093922292423774e-05
1.090000000000000000e+02 9.223541099771291412e-05
1.100000000000000000e+02 8.551413457962762877e-05
1.110000000000000000e+02 8.128654890569366484e-05
1.120000000000000000e+02 7.639036222426831275e-05
1.130000000000000000e+02 7.194611618809311471e-05
1.140000000000000000e+02 6.681387002747406797e-05
1.150000000000000000e+02 6.248324809030232109e-05
1.160000000000000000e+02 5.784143179053470075e-05
1.170000000000000000e+02 5.444174430465526535e-05
1.180000000000000000e+02 5.249832039789004053e-05
1.190000000000000000e+02 5.034612406852714193e-05
1.200000000000000000e+02 4.756012676847620133e-05
1.210000000000000000e+02 4.563495054379529024e-05
1.220000000000000000e+02 4.329254626413610996e-05
1.230000000000000000e+02 3.958374589071820556e-05
1.240000000000000000e+02 3.592253039166788821e-05
1.250000000000000000e+02 3.293101246290389172e-05
1.260000000000000000e+02 3.069223446268684515e-05
1.270000000000000000e+02 2.917208818854024577e-05
1.280000000000000000e+02 2.642205869301960693e-05
1.290000000000000000e+02 2.460110522351492300e-05
1.300000000000000000e+02 2.309595485793527225e-05
1.310000000000000000e+02 2.159213876171462541e-05
1.320000000000000000e+02 2.046492459041155635e-05
1.330000000000000000e+02 1.978957640484109331e-05
1.340000000000000000e+02 1.915022102447409797e-05
1.350000000000000000e+02 1.834925122738033983e-05
1.360000000000000000e+02 1.733187794813463342e-05
1.370000000000000000e+02 1.625651149995202820e-05
1.380000000000000000e+02 1.543058056884217007e-05
1.390000000000000000e+02 1.447293460835282324e-05
1.400000000000000000e+02 1.353191137929925322e-05
1.410000000000000000e+02 1.254780924826671208e-05
1.420000000000000000e+02 1.187674934584635945e-05
1.430000000000000000e+02 1.113533371754969574e-05
1.440000000000000000e+02 1.044974080189096195e-05
1.450000000000000000e+02 9.902844593412090586e-06
1.460000000000000000e+02 9.340630381461306818e-06
1.470000000000000000e+02 8.866227008817532116e-06
1.480000000000000000e+02 8.218650169116871649e-06
1.490000000000000000e+02 7.624155653395367617e-06
1.500000000000000000e+02 7.119605464657386407e-06
1.510000000000000000e+02 6.653810394925590114e-06
1.520000000000000000e+02 6.162066500199177968e-06
1.530000000000000000e+02 5.588940492050383957e-06
1.540000000000000000e+02 5.058718809783093281e-06
1.550000000000000000e+02 4.710914213489898305e-06
1.560000000000000000e+02 4.423698631750753574e-06
1.570000000000000000e+02 4.202127835193274532e-06
1.580000000000000000e+02 3.981074842022705454e-06
1.590000000000000000e+02 3.807733294125570783e-06
1.600000000000000000e+02 3.658353753017234838e-06
1.610000000000000000e+02 3.457119825110879713e-06
1.620000000000000000e+02 3.269814574623692115e-06
1.630000000000000000e+02 3.088470972134112314e-06
1.640000000000000000e+02 2.843583078012566155e-06
1.650000000000000000e+02 2.583159763555023359e-06
1.660000000000000000e+02 2.436251518456557927e-06
1.670000000000000000e+02 2.283750041586278925e-06
1.680000000000000000e+02 2.198113162816054268e-06
1.690000000000000000e+02 2.088789343634451187e-06
1.700000000000000000e+02 1.994400003707846828e-06
1.710000000000000000e+02 1.910608196981634160e-06
1.720000000000000000e+02 1.784366775464148099e-06
1.730000000000000000e+02 1.654780634194997012e-06
1.740000000000000000e+02 1.542484761827179280e-06
1.750000000000000000e+02 1.488893973077462115e-06
1.760000000000000000e+02 1.425461479421791781e-06
1.770000000000000000e+02 1.356799570167034264e-06
1.780000000000000000e+02 1.271275893601519299e-06
1.790000000000000000e+02 1.200284992455746026e-06
1.800000000000000000e+02 1.154053576784043808e-06
1.810000000000000000e+02 1.113343026550353312e-06
1.820000000000000000e+02 1.071902189826896283e-06
1.830000000000000000e+02 1.036924985345371412e-06
1.840000000000000000e+02 1.004718705294783004e-06
1.850000000000000000e+02 9.757738203351016346e-07
1.860000000000000000e+02 9.568834245149110199e-07
1.870000000000000000e+02 9.375416223114975547e-07
1.880000000000000000e+02 9.203381372076051941e-07
1.890000000000000000e+02 9.030389732045478674e-07
1.900000000000000000e+02 8.800857139576071706e-07
1.910000000000000000e+02 8.652646960422249580e-07
1.920000000000000000e+02 8.551227760206496127e-07
1.930000000000000000e+02 8.440678056647373673e-07
1.940000000000000000e+02 8.346946221152244357e-07
1.950000000000000000e+02 8.257853262608775952e-07
1.960000000000000000e+02 8.179173996554601897e-07
1.970000000000000000e+02 8.118739364422817613e-07
1.980000000000000000e+02 8.037695650036193326e-07
1.990000000000000000e+02 7.967000836919174088e-07
2.000000000000000000e+02 7.925509550323619621e-07
2.010000000000000000e+02 7.879223390036169813e-07
2.020000000000000000e+02 7.839331197150429704e-07
2.030000000000000000e+02 7.808908995643228155e-07
2.040000000000000000e+02 7.778727653830442744e-07
2.050000000000000000e+02 7.751427877007759697e-07
2.060000000000000000e+02 7.733501451072664224e-07
2.070000000000000000e+02 7.719209161038564372e-07
2.080000000000000000e+02 7.706676418687146852e-07
2.090000000000000000e+02 7.695427653939219022e-07
2.100000000000000000e+02 7.683157357709095941e-07
2.110000000000000000e+02 7.676069205182871522e-07
2.120000000000000000e+02 7.669114781522930739e-07
2.130000000000000000e+02 7.662135394364519934e-07
2.140000000000000000e+02 7.655112989191286071e-07
2.150000000000000000e+02 7.648410138389479982e-07
2.160000000000000000e+02 7.645755451775219797e-07
2.170000000000000000e+02 7.641799317873051260e-07
2.180000000000000000e+02 7.638880341684981550e-07
2.190000000000000000e+02 7.635362679438937368e-07
2.200000000000000000e+02 7.632037110799686651e-07
2.210000000000000000e+02 7.630070708292958261e-07
2.220000000000000000e+02 7.628365789370395629e-07
2.230000000000000000e+02 7.626575329262538432e-07
2.240000000000000000e+02 7.625264120151325552e-07
2.250000000000000000e+02 7.623844402929258976e-07
2.260000000000000000e+02 7.621845864500030607e-07
2.270000000000000000e+02 7.620191741301700761e-07
2.280000000000000000e+02 7.619276721896859014e-07
2.290000000000000000e+02 7.618426584941475913e-07
2.300000000000000000e+02 7.617586253176640384e-07
2.310000000000000000e+02 7.617034515151124688e-07
2.320000000000000000e+02 7.616385422055026748e-07
2.330000000000000000e+02 7.615705519610132441e-07
2.340000000000000000e+02 7.615256398400740157e-07
2.350000000000000000e+02 7.614663166616514543e-07
2.360000000000000000e+02 7.614355105993337119e-07
2.370000000000000000e+02 7.613991473504073706e-07
2.380000000000000000e+02 7.613665080903571135e-07
2.390000000000000000e+02 7.613395568191909123e-07
2.400000000000000000e+02 7.613188375703567889e-07
2.410000000000000000e+02 7.612920667830007900e-07
2.420000000000000000e+02 7.612728159987809983e-07
2.430000000000000000e+02 7.612603634500949070e-07
2.440000000000000000e+02 7.612481568210471396e-07
2.450000000000000000e+02 7.612390080512529650e-07
2.460000000000000000e+02 7.612277900782817507e-07
2.470000000000000000e+02 7.612164223363945564e-07
2.480000000000000000e+02 7.612099843293852983e-07
2.490000000000000000e+02 7.612062973709836878e-07
2.500000000000000000e+02 7.612013100001113857e-07
2.510000000000000000e+02 7.611981192035866646e-07
2.520000000000000000e+02 7.611957489008831145e-07
2.530000000000000000e+02 7.611928706748479677e-07
2.540000000000000000e+02 7.611905267789751777e-07
2.550000000000000000e+02 7.611877347919518648e-07
2.560000000000000000e+02 7.611846645924229647e-07
2.570000000000000000e+02 7.611822791631681910e-07
2.580000000000000000e+02 7.611804643458547554e-07
2.590000000000000000e+02 7.611788094028620102e-07
2.600000000000000000e+02 7.611773975483232560e-07
2.610000000000000000e+02 7.611761894141931126e-07
2.620000000000000000e+02 7.611752891540820175e-07
2.630000000000000000e+02 7.611746605127780720e-07
2.640000000000000000e+02 7.611739482824416081e-07
2.650000000000000000e+02 7.611732721603843552e-07
2.660000000000000000e+02 7.611726633400007764e-07
2.670000000000000000e+02 7.611720921338809666e-07
2.680000000000000000e+02 7.611716657639817214e-07
2.690000000000000000e+02 7.611713069777778878e-07
2.700000000000000000e+02 7.611710017384903973e-07
2.710000000000000000e+02 7.611707640652772802e-07
2.720000000000000000e+02 7.611706432914613198e-07
2.730000000000000000e+02 7.611704672798518830e-07
2.740000000000000000e+02 7.611703579662407153e-07
2.750000000000000000e+02 7.611702848355142558e-07
2.760000000000000000e+02 7.611701948598869848e-07
2.770000000000000000e+02 7.611701114862538862e-07
2.780000000000000000e+02 7.611700273427610121e-07
2.790000000000000000e+02 7.611699533401767638e-07
2.800000000000000000e+02 7.611698894683795210e-07
2.810000000000000000e+02 7.611698091230739679e-07
2.820000000000000000e+02 7.611697294080899941e-07
2.830000000000000000e+02 7.611696654816980898e-07
2.840000000000000000e+02 7.611696372366703089e-07
2.850000000000000000e+02 7.611696010390486038e-07
2.860000000000000000e+02 7.611695676414715474e-07
2.870000000000000000e+02 7.611695464576825800e-07
2.880000000000000000e+02 7.611695278860712241e-07
2.890000000000000000e+02 7.611695043073302678e-07
2.900000000000000000e+02 7.611694825564158963e-07
2.910000000000000000e+02 7.611694682517505881e-07
2.920000000000000000e+02 7.611694524731961768e-07
2.930000000000000000e+02 7.611694421589032949e-07
2.940000000000000000e+02 7.611694328905871533e-07
2.950000000000000000e+02 7.611694243502722187e-07
2.960000000000000000e+02 7.611694174860103878e-07
2.970000000000000000e+02 7.611694079816189640e-07
2.980000000000000000e+02 7.611694012395040486e-07
2.990000000000000000e+02 7.611693975873568545e-07
3.000000000000000000e+02 7.611693946835213411e-07
3.010000000000000000e+02 7.611693916919915538e-07
3.020000000000000000e+02 7.611693882376649870e-07
3.030000000000000000e+02 7.611693864098997064e-07
3.040000000000000000e+02 7.611693836114583851e-07
3.050000000000000000e+02 7.611693818207091853e-07
3.060000000000000000e+02 7.611693805157113580e-07
3.070000000000000000e+02 7.611693790253464053e-07
3.080000000000000000e+02 7.611693781662872842e-07
3.090000000000000000e+02 7.611693771514014177e-07
3.100000000000000000e+02 7.611693767933307330e-07
3.110000000000000000e+02 7.611693764637950001e-07
3.120000000000000000e+02 7.611693763191670890e-07
3.130000000000000000e+02 7.611693761872620362e-07
3.140000000000000000e+02 7.611693761324334877e-07
3.150000000000000000e+02 7.611693761263005456e-07
3.160000000000000000e+02 7.611693761261654439e-07
3.170000000000000000e+02 7.611693760922626325e-07
3.180000000000000000e+02 7.611693760298496451e-07
3.190000000000000000e+02 7.611693759258269052e-07
3.200000000000000000e+02 7.611693757519418408e-07
3.210000000000000000e+02 7.611693755359005819e-07
3.220000000000000000e+02 7.611693751809061091e-07
3.230000000000000000e+02 7.611693747793067189e-07
3.240000000000000000e+02 7.611693741517412788e-07
3.250000000000000000e+02 7.611693733125397864e-07
3.260000000000000000e+02 7.611693719869067542e-07
3.270000000000000000e+02 7.611693705190739367e-07
3.280000000000000000e+02 7.611693686516112922e-07
3.290000000000000000e+02 7.611693669669872740e-07
3.300000000000000000e+02 7.611693644936500092e-07
3.310000000000000000e+02 7.611693600318070802e-07
3.320000000000000000e+02 7.611693573843466288e-07
3.330000000000000000e+02 7.611693537880729043e-07
3.340000000000000000e+02 7.611693487568848154e-07
3.350000000000000000e+02 7.611693431298728932e-07
3.360000000000000000e+02 7.611693385020488818e-07
3.370000000000000000e+02 7.611693309978194603e-07
3.380000000000000000e+02 7.611693178482614526e-07
3.390000000000000000e+02 7.611693077142791212e-07
3.400000000000000000e+02 7.611692975648579202e-07
3.410000000000000000e+02 7.611692772255666246e-07
3.420000000000000000e+02 7.611692461843952052e-07
3.430000000000000000e+02 7.611692258107658291e-07
3.440000000000000000e+02 7.611691980990748846e-07
3.450000000000000000e+02 7.611691512276768677e-07
3.460000000000000000e+02 7.611691158999617052e-07
3.470000000000000000e+02 7.611690763375474627e-07
3.480000000000000000e+02 7.611690346213638047e-07
3.490000000000000000e+02 7.611689637859238375e-07
3.500000000000000000e+02 7.611688456831630664e-07
3.510000000000000000e+02 7.611687378153640830e-07
3.520000000000000000e+02 7.611686548029439496e-07
3.530000000000000000e+02 7.611684878564828141e-07
3.540000000000000000e+02 7.611683855605818601e-07
3.550000000000000000e+02 7.611682334119640842e-07
3.560000000000000000e+02 7.611680390766224014e-07
3.570000000000000000e+02 7.611677604514716908e-07
3.580000000000000000e+02 7.611675187456888719e-07
3.590000000000000000e+02 7.611672564304292465e-07
3.600000000000000000e+02 7.611668981266533456e-07
3.610000000000000000e+02 7.611666696685396195e-07
3.620000000000000000e+02 7.611663662986015393e-07
3.630000000000000000e+02 7.611659984342436371e-07
3.640000000000000000e+02 7.611656546502306027e-07
3.650000000000000000e+02 7.611652065600778845e-07
3.660000000000000000e+02 7.611647669842945289e-07
3.670000000000000000e+02 7.611641700921848790e-07
3.680000000000000000e+02 7.611624491399144484e-07
3.690000000000000000e+02 7.611606112013425513e-07
3.700000000000000000e+02 7.611596482533784330e-07
3.710000000000000000e+02 7.611583682016499346e-07
3.720000000000000000e+02 7.611563930175458767e-07
3.730000000000000000e+02 7.611539091786587321e-07
3.740000000000000000e+02 7.611520558523509904e-07
3.750000000000000000e+02 7.611489650785188564e-07
3.760000000000000000e+02 7.611442473694256896e-07
3.770000000000000000e+02 7.611393652048293727e-07
3.780000000000000000e+02 7.611291917661083893e-07
3.790000000000000000e+02 7.611224029657124873e-07
3.800000000000000000e+02 7.611138123436508238e-07
3.810000000000000000e+02 7.611034908513768102e-07
3.820000000000000000e+02 7.610912312502526680e-07
3.830000000000000000e+02 7.610715206697752423e-07
3.840000000000000000e+02 7.610496989562075187e-07
3.850000000000000000e+02 7.610314611141823559e-07
3.860000000000000000e+02 7.610091782267919524e-07
3.870000000000000000e+02 7.609809131584432356e-07
3.880000000000000000e+02 7.609567572652964841e-07
3.890000000000000000e+02 7.609233491516744700e-07
3.900000000000000000e+02 7.609013383908251052e-07
3.910000000000000000e+02 7.608759103415070161e-07
3.920000000000000000e+02 7.608297610254334852e-07
3.930000000000000000e+02 7.607648849441442946e-07
3.940000000000000000e+02 7.607116939694395189e-07
3.950000000000000000e+02 7.606630415009549288e-07
3.960000000000000000e+02 7.606074676361408573e-07
3.970000000000000000e+02 7.604893495857376529e-07
3.980000000000000000e+02 7.603363248604885923e-07
3.990000000000000000e+02 7.602269909930569925e-07
4.000000000000000000e+02 7.600313441220948382e-07
4.010000000000000000e+02 7.596979632297341048e-07
4.020000000000000000e+02 7.593062674863896636e-07
4.030000000000000000e+02 7.588849445084607138e-07
4.040000000000000000e+02 7.585611291520577171e-07
4.050000000000000000e+02 7.581547454996705091e-07
4.060000000000000000e+02 7.577832564947342683e-07
4.070000000000000000e+02 7.572829514719933602e-07
4.080000000000000000e+02 7.567858007224814642e-07
4.090000000000000000e+02 7.562847240612837107e-07
4.100000000000000000e+02 7.555878775664864036e-07
4.110000000000000000e+02 7.547457083350560058e-07
4.120000000000000000e+02 7.531672711721466491e-07
4.130000000000000000e+02 7.513752961803541511e-07
4.140000000000000000e+02 7.492007647897342163e-07
4.150000000000000000e+02 7.460233465827148541e-07
4.160000000000000000e+02 7.421477857125708843e-07
4.170000000000000000e+02 7.390481267217805130e-07
4.180000000000000000e+02 7.353027901158219444e-07
4.190000000000000000e+02 7.303419668917607323e-07
4.200000000000000000e+02 7.237960766713384246e-07
4.210000000000000000e+02 7.179573720605967379e-07
4.220000000000000000e+02 7.100968937364753927e-07
4.230000000000000000e+02 6.985293989922395759e-07
4.240000000000000000e+02 6.843823216933779875e-07
4.250000000000000000e+02 6.717437045879452569e-07
4.260000000000000000e+02 6.592325172856975222e-07
4.270000000000000000e+02 6.491993485774979914e-07
4.280000000000000000e+02 6.345947068497083981e-07
4.290000000000000000e+02 6.236341190281357272e-07
4.300000000000000000e+02 6.103610193512696038e-07
4.310000000000000000e+02 5.927276069318610062e-07
4.320000000000000000e+02 5.770868365193090693e-07
4.330000000000000000e+02 5.628335048471441434e-07
4.340000000000000000e+02 5.286597281794247026e-07
4.350000000000000000e+02 5.067640917333363864e-07
4.360000000000000000e+02 4.857080443644340444e-07
4.370000000000000000e+02 4.642050776926155402e-07
4.380000000000000000e+02 4.475304960561217400e-07
4.390000000000000000e+02 4.307108643800513825e-07
4.400000000000000000e+02 4.119535729565442687e-07
4.410000000000000000e+02 3.908914378324284579e-07
4.420000000000000000e+02 3.766503094454304703e-07
4.430000000000000000e+02 3.681537476248473224e-07
4.440000000000000000e+02 3.577589058587305190e-07
4.450000000000000000e+02 3.487154431718944857e-07
4.460000000000000000e+02 3.423764288204844851e-07
4.470000000000000000e+02 3.332913609494065127e-07
4.480000000000000000e+02 3.273963068075533509e-07
4.490000000000000000e+02 3.237281661582141265e-07
4.500000000000000000e+02 3.178181390756964712e-07
4.510000000000000000e+02 3.138284726872249494e-07
4.520000000000000000e+02 3.113408865064150771e-07
4.530000000000000000e+02 3.091216101532814330e-07
4.540000000000000000e+02 3.070263379003752350e-07
4.550000000000000000e+02 3.054708612736560643e-07
4.560000000000000000e+02 3.042499231152385942e-07
4.570000000000000000e+02 3.030178609370247871e-07
4.580000000000000000e+02 3.021640288677996547e-07
4.590000000000000000e+02 3.010309936330666992e-07
4.600000000000000000e+02 3.003143419297711697e-07
4.610000000000000000e+02 2.998449110695418722e-07
4.620000000000000000e+02 2.993051926004321432e-07
4.630000000000000000e+02 2.989738773225673696e-07
4.640000000000000000e+02 2.986524059140300040e-07
4.650000000000000000e+02 2.984542401804089691e-07
4.660000000000000000e+02 2.982977625667722433e-07
4.670000000000000000e+02 2.980345812511014584e-07
4.680000000000000000e+02 2.979350493904784496e-07
4.690000000000000000e+02 2.977896073158001131e-07
4.700000000000000000e+02 2.976552633821556979e-07
4.710000000000000000e+02 2.974602482438837259e-07
4.720000000000000000e+02 2.974052620136221222e-07
4.730000000000000000e+02 2.973399349982350118e-07
4.740000000000000000e+02 2.972893145761921873e-07
4.750000000000000000e+02 2.972602485807987419e-07
4.760000000000000000e+02 2.972258744726828024e-07
4.770000000000000000e+02 2.972028419968322295e-07
4.780000000000000000e+02 2.971925353493889283e-07
4.790000000000000000e+02 2.971783436516355648e-07
4.800000000000000000e+02 2.971624678553046451e-07
4.810000000000000000e+02 2.971532874815880429e-07
4.820000000000000000e+02 2.971433158214569798e-07
4.830000000000000000e+02 2.971375860917807354e-07
4.840000000000000000e+02 2.971337554213619695e-07
4.850000000000000000e+02 2.971293527601386360e-07
4.860000000000000000e+02 2.971247064846522687e-07
4.870000000000000000e+02 2.971212657369647076e-07
4.880000000000000000e+02 2.971176662776774180e-07
4.890000000000000000e+02 2.971140748106655346e-07
4.900000000000000000e+02 2.971131363532511056e-07
4.910000000000000000e+02 2.971115678372043060e-07
4.920000000000000000e+02 2.971106149360712991e-07
4.930000000000000000e+02 2.971097488320280008e-07
4.940000000000000000e+02 2.971089380820183629e-07
4.950000000000000000e+02 2.971079389543652857e-07
4.960000000000000000e+02 2.971075987886359682e-07
4.970000000000000000e+02 2.971073475594884521e-07
4.980000000000000000e+02 2.971070039170167408e-07
4.990000000000000000e+02 2.971068842575299030e-07
5.000000000000000000e+02 2.971067118100620489e-07
5.010000000000000000e+02 2.971065649306487259e-07
5.020000000000000000e+02 2.971064735017747564e-07
5.030000000000000000e+02 2.971064112952529700e-07
5.040000000000000000e+02 2.971063625007865016e-07
5.050000000000000000e+02 2.971063230179432754e-07
5.060000000000000000e+02 2.971062714180298350e-07
5.070000000000000000e+02 2.971062445359233825e-07
5.080000000000000000e+02 2.971062193335473743e-07
5.090000000000000000e+02 2.971062055817271300e-07
5.100000000000000000e+02 2.971061915990783374e-07
5.110000000000000000e+02 2.971061796574336758e-07
5.120000000000000000e+02 2.971061654360133893e-07
5.130000000000000000e+02 2.971061594985571157e-07
5.140000000000000000e+02 2.971061523643188323e-07
5.150000000000000000e+02 2.971061473400438558e-07
5.160000000000000000e+02 2.971061423106018724e-07
5.170000000000000000e+02 2.971061382358412476e-07
5.180000000000000000e+02 2.971061349570379599e-07
5.190000000000000000e+02 2.971061302003778549e-07
5.200000000000000000e+02 2.971061246067572421e-07
5.210000000000000000e+02 2.971061232019247235e-07
5.220000000000000000e+02 2.971061219766083972e-07
5.230000000000000000e+02 2.971061206611456366e-07
5.240000000000000000e+02 2.971061198742093594e-07
5.250000000000000000e+02 2.971061195762039515e-07
5.260000000000000000e+02 2.971061193145967669e-07
5.270000000000000000e+02 2.971061191464767676e-07
5.280000000000000000e+02 2.971061189076020944e-07
5.290000000000000000e+02 2.971061188367926282e-07
5.300000000000000000e+02 2.971061187750449851e-07
5.310000000000000000e+02 2.971061187537379772e-07
5.320000000000000000e+02 2.971061187390473025e-07
5.330000000000000000e+02 2.971061187288498728e-07
5.340000000000000000e+02 2.971061187266947563e-07
5.350000000000000000e+02 2.971061187266834273e-07
5.360000000000000000e+02 2.971061187218792152e-07
5.370000000000000000e+02 2.971061187044185310e-07
5.380000000000000000e+02 2.971061186810308396e-07
5.390000000000000000e+02 2.971061186272923165e-07
5.400000000000000000e+02 2.971061185180213076e-07
5.410000000000000000e+02 2.971061182973654132e-07
5.420000000000000000e+02 2.971061180760854673e-07
5.430000000000000000e+02 2.971061177552060935e-07
5.440000000000000000e+02 2.971061171038375982e-07
5.450000000000000000e+02 2.971061165822799726e-07
5.460000000000000000e+02 2.971061158203282026e-07
5.470000000000000000e+02 2.971061147071416744e-07
5.480000000000000000e+02 2.971061135031493497e-07
5.490000000000000000e+02 2.971061108204369224e-07
5.500000000000000000e+02 2.971061078601876912e-07
5.510000000000000000e+02 2.971061016028185084e-07
5.520000000000000000e+02 2.971060989109903125e-07
5.530000000000000000e+02 2.971060966919093627e-07
5.540000000000000000e+02 2.971060914427878492e-07
5.550000000000000000e+02 2.971060848578161803e-07
5.560000000000000000e+02 2.971060749068366935e-07
5.570000000000000000e+02 2.971060684389750058e-07
5.580000000000000000e+02 2.971060461270909361e-07
5.590000000000000000e+02 2.971060261797998710e-07
5.600000000000000000e+02 2.971060106575943696e-07
5.610000000000000000e+02 2.971059884395091933e-07
5.620000000000000000e+02 2.971059054868903801e-07
5.630000000000000000e+02 2.971058299219343788e-07
5.640000000000000000e+02 2.971057361904344294e-07
5.650000000000000000e+02 2.971056503892744666e-07
5.660000000000000000e+02 2.971054506736860701e-07
5.670000000000000000e+02 2.971052355056085425e-07
5.680000000000000000e+02 2.971049963623007123e-07
5.690000000000000000e+02 2.971048084039698691e-07
5.700000000000000000e+02 2.971044638253918081e-07
5.710000000000000000e+02 2.971038329333708145e-07
5.720000000000000000e+02 2.971032294093315243e-07
5.730000000000000000e+02 2.971024885800781848e-07
5.740000000000000000e+02 2.971015440336951520e-07
5.750000000000000000e+02 2.971004305572749982e-07
5.760000000000000000e+02 2.970996221649406997e-07
5.770000000000000000e+02 2.970979663811657398e-07
5.780000000000000000e+02 2.970949783908932386e-07
5.790000000000000000e+02 2.970911162814127145e-07
5.800000000000000000e+02 2.970862014380497115e-07
5.810000000000000000e+02 2.970809230805647153e-07
5.820000000000000000e+02 2.970743514735308110e-07
5.830000000000000000e+02 2.970665267736238809e-07
5.840000000000000000e+02 2.970552510901739821e-07
5.850000000000000000e+02 2.970371851735779332e-07
5.860000000000000000e+02 2.970185001035982774e-07
5.870000000000000000e+02 2.969754542767568749e-07
5.880000000000000000e+02 2.969342760699575091e-07
5.890000000000000000e+02 2.969041238341301398e-07
5.900000000000000000e+02 2.968793084526607332e-07
5.910000000000000000e+02 2.968172782120480341e-07
5.920000000000000000e+02 2.966576840238505689e-07
5.930000000000000000e+02 2.965075519903400789e-07
5.940000000000000000e+02 2.963921976375891201e-07
5.950000000000000000e+02 2.962485458404942618e-07
5.960000000000000000e+02 2.960639063071370052e-07
5.970000000000000000e+02 2.958885694689437324e-07
5.980000000000000000e+02 2.956372596336340891e-07
5.990000000000000000e+02 2.953060151271416163e-07
6.000000000000000000e+02 2.946258430980166346e-07
6.010000000000000000e+02 2.932882413066928686e-07
6.020000000000000000e+02 2.922790215087764440e-07
6.030000000000000000e+02 2.903047542702985223e-07
6.040000000000000000e+02 2.882791072679718707e-07
6.050000000000000000e+02 2.848124556268026131e-07
6.060000000000000000e+02 2.794292433563430700e-07
6.070000000000000000e+02 2.744676787554346353e-07
6.080000000000000000e+02 2.708465647185274578e-07
6.090000000000000000e+02 2.645341475906650937e-07
6.100000000000000000e+02 2.575497525235069929e-07
6.110000000000000000e+02 2.488069867069781021e-07
6.120000000000000000e+02 2.437588595065496813e-07
6.130000000000000000e+02 2.369192688066408824e-07
6.140000000000000000e+02 2.310993938293233609e-07
6.150000000000000000e+02 2.201040200222103585e-07
6.160000000000000000e+02 2.018500223433003075e-07
6.170000000000000000e+02 1.870913580040769210e-07
6.180000000000000000e+02 1.697785610530579554e-07
6.190000000000000000e+02 1.570396513807571519e-07
6.200000000000000000e+02 1.399779339586708901e-07
6.210000000000000000e+02 1.312992872376272571e-07
6.220000000000000000e+02 1.203619490303625872e-07
6.230000000000000000e+02 1.114590479380091868e-07
6.240000000000000000e+02 9.889077587500463503e-08


==> precond-1d-L2L2ut-order1.dat <==
deltat DFB MTM-full MTM-lo block vanilla
5.000000000000000000e-01 7.055224351548471384e-01 7.741039273639467311e-01 5.790458557868806144e-01 7.741039273639467311e-01 7.741039273639244156e-01
2.500000000000000000e-01 2.626310031887049701e-01 2.807116839864566282e-01 2.600114307953799164e-01 2.807116839818798448e-01 2.807116837896673212e-01
1.250000000000000000e-01 1.039467754137379379e-01 1.387101237892511829e-01 1.282894176234120331e-01 1.387101157203315949e-01 1.387101356799823049e-01
6.250000000000000000e-02 3.959380766272307256e-02 6.810852515222316772e-02 6.333126782524471643e-02 6.810839116977090990e-02 6.810857938490859353e-02
3.125000000000000000e-02 1.574764208299971047e-02 3.344683861749749021e-02 3.152571283640565047e-02 3.344618969052242513e-02 3.344665005052890883e-02
1.562500000000000000e-02 6.717031653914806895e-03 1.647592082733044180e-02 1.574372811966793378e-02 3.925210362728233648e-01 6.282662577875486321e-01


==> precond-1d-L2L2ut-order2.dat <==
deltat DFB MTM-full MTM-lo
5.000000000000000000e-01 2.765983663776016011e-01 8.106794999110672473e-01 1.998210108607700319e-01
2.500000000000000000e-01 2.740195762376785790e-02 2.706949679140546045e-02 2.817296943681460442e-02
1.250000000000000000e-01 6.659913626753831938e-03 6.658882401366496978e-03 6.745938919029347350e-03
6.250000000000000000e-02 1.653689488714731081e-03 1.635867146472375945e-03 1.638477309794872210e-03
3.125000000000000000e-02 4.127981913553426777e-04 4.035692775481912421e-04 4.043627586881268785e-04


==> precond-1d-LinftyL2u-order1.dat <==
deltat DFB MTM-full MTM-lo block vanilla
5.000000000000000000e-01 2.420467046208539530e-01 4.172209470223076089e-01 3.103136210822017849e-01 4.172209470223076089e-01 4.172209470222975614e-01
2.500000000000000000e-01 6.465474801655958503e-02 5.432754794124450975e-02 3.269354499781484263e-02 5.432754793817803213e-02 5.432754782212800837e-02
1.250000000000000000e-01 2.364153973449733756e-02 1.921545300535209416e-02 8.348110705838561810e-03 1.921544810073328585e-02 1.921543862577199460e-02
6.250000000000000000e-02 7.101734187845142390e-03 7.500090107281811962e-03 2.220881414453629906e-03 7.499957406498392910e-03 7.500100294649893022e-03
3.125000000000000000e-02 1.928374541429403758e-03 2.992574265428916708e-03 5.558934667652383433e-04 2.992057031385017638e-03 2.992814452001451350e-03
1.562500000000000000e-02 5.310426992116063817e-04 1.170979311688709942e-03 1.352280206750140149e-04 1.246130901423930515e-01 2.059117718043187162e-01


==> precond-1d-LinftyL2u-order2.dat <==
deltat DFB MTM-full MTM-lo
5.000000000000000000e-01 1.309973356348891893e-01 4.333406885133880282e-01 1.100446099901137703e-01
2.500000000000000000e-01 3.771087106747701180e-03 4.520243868112095408e-03 6.057755178586840365e-03
1.250000000000000000e-01 5.057507716625013819e-04 7.400886723187453465e-04 8.935042314341648442e-04
6.250000000000000000e-02 6.811267649999508888e-05 8.483838888533544974e-05 1.240490020190815887e-04
3.125000000000000000e-02 8.608054004407053776e-06 1.001336841783939506e-05 1.982000899155385629e-05


==> precond-1d-MTM-lo-order2-residuals-ref-lvl2.dat <==
iter res
1.000000000000000000e+00 2.284994141709978166e+01
2.000000000000000000e+00 3.356936690594012340e+00
3.000000000000000000e+00 1.434643770594003165e+00
4.000000000000000000e+00 3.486978017943039299e-01
5.000000000000000000e+00 2.403292560297351499e-01
6.000000000000000000e+00 1.574587569781383256e-01
7.000000000000000000e+00 5.970127018931455781e-02
8.000000000000000000e+00 2.468671781943564125e-02
9.000000000000000000e+00 8.350915849495295709e-03
1.000000000000000000e+01 2.544673237144706984e-03
1.100000000000000000e+01 8.754416799308086189e-04
1.200000000000000000e+01 7.318381454523444594e-04
1.300000000000000000e+01 4.487972556111887020e-04
1.400000000000000000e+01 4.912509514475303955e-05
1.500000000000000000e+01 1.945471727103929632e-05
1.600000000000000000e+01 1.666285288481385713e-05
1.700000000000000000e+01 6.739400289279632575e-06
1.800000000000000000e+01 1.899080923492901702e-06
1.900000000000000000e+01 8.632374956181531156e-07
2.000000000000000000e+01 3.754037815494932924e-07
2.100000000000000000e+01 2.375693461880720845e-07
2.200000000000000000e+01 5.375757479039812795e-08


==> precond-1d-MTM-lo-order2-residuals-ref-lvl3.dat <==
iter res
1.000000000000000000e+00 4.567047982044017829e+01
2.000000000000000000e+00 2.658077799852723189e+01
3.000000000000000000e+00 8.921321189493539583e-01
4.000000000000000000e+00 8.618019403253033284e-01
5.000000000000000000e+00 8.087725818631339436e-01
6.000000000000000000e+00 2.091561999757434454e-01
7.000000000000000000e+00 1.457207234670017115e-01
8.000000000000000000e+00 1.337984140551313761e-01
9.000000000000000000e+00 1.204069403936830762e-01
1.000000000000000000e+01 1.077105659595756215e-01
1.100000000000000000e+01 7.550922278742815130e-02
1.200000000000000000e+01 4.404173802250746506e-02
1.300000000000000000e+01 4.015240726396525350e-02
1.400000000000000000e+01 4.014854422190220623e-02
1.500000000000000000e+01 2.696830403025657699e-02
1.600000000000000000e+01 2.679232102145324632e-02
1.700000000000000000e+01 1.985764858261159643e-02
1.800000000000000000e+01 1.241033719913523306e-02
1.900000000000000000e+01 7.916197098411627622e-03
2.000000000000000000e+01 6.262355793622515626e-03
2.100000000000000000e+01 3.935112541627336889e-03
2.200000000000000000e+01 2.566894947332450886e-03
2.300000000000000000e+01 1.747845584067551960e-03
2.400000000000000000e+01 1.589095346901672973e-03
2.500000000000000000e+01 9.789581588859255085e-04
2.600000000000000000e+01 7.769769098488207111e-04
2.700000000000000000e+01 5.502992555959047632e-04
2.800000000000000000e+01 4.774950261112897608e-04
2.900000000000000000e+01 2.781564061208073374e-04
3.000000000000000000e+01 2.054148894942769629e-04
3.100000000000000000e+01 1.491055983077479530e-04
3.200000000000000000e+01 8.478636174683770981e-05
3.300000000000000000e+01 7.306784615881654085e-05
3.400000000000000000e+01 4.952429504101242980e-05
3.500000000000000000e+01 2.283898393500207190e-05
3.600000000000000000e+01 1.582218565724348032e-05
3.700000000000000000e+01 1.486079717263176417e-05
3.800000000000000000e+01 1.021801055153209349e-05
3.900000000000000000e+01 6.569661858209234386e-06
4.000000000000000000e+01 3.017014342292543808e-06
4.100000000000000000e+01 2.452774058531986840e-06
4.200000000000000000e+01 2.058571897710008099e-06
4.300000000000000000e+01 1.907561330750988169e-06
4.400000000000000000e+01 1.880094590039574726e-06
4.500000000000000000e+01 1.096460071178840954e-06
4.600000000000000000e+01 5.658165209727574614e-07
4.700000000000000000e+01 3.278546913812544900e-07
4.800000000000000000e+01 2.862981443136318489e-07
4.900000000000000000e+01 2.508144833387521034e-07
5.000000000000000000e+01 2.456312762453620782e-07
5.100000000000000000e+01 2.453671606893051430e-07
5.200000000000000000e+01 1.304427849272728642e-07
5.300000000000000000e+01 4.594499093583054341e-08


==> precond-1d-MTM-lo-order2-residuals-ref-lvl4.dat <==
iter res
1.000000000000000000e+00 9.135254694303486644e+01
2.000000000000000000e+00 5.369640309707694570e+01
3.000000000000000000e+00 5.018125486648059574e-01
4.000000000000000000e+00 4.674719836670637174e-01
5.000000000000000000e+00 4.107918215372471371e-01
6.000000000000000000e+00 2.523906069656356443e-01
7.000000000000000000e+00 2.151353685962102136e-01
8.000000000000000000e+00 1.787170127912852124e-01
9.000000000000000000e+00 1.648443470925709531e-01
1.000000000000000000e+01 8.466978512632356013e-02
1.100000000000000000e+01 6.687976404408943476e-02
1.200000000000000000e+01 6.025392893996910776e-02
1.300000000000000000e+01 3.876890321156233055e-02
1.400000000000000000e+01 2.609833409712488533e-02
1.500000000000000000e+01 2.466794745336524028e-02
1.600000000000000000e+01 2.429409979995603500e-02
1.700000000000000000e+01 2.426622794401963462e-02
1.800000000000000000e+01 2.426168956366537774e-02
1.900000000000000000e+01 2.422628132905913986e-02
2.000000000000000000e+01 2.333836770123422569e-02
2.100000000000000000e+01 2.203761437857840524e-02
2.200000000000000000e+01 1.899920291846244821e-02
2.300000000000000000e+01 1.829128270158213859e-02
2.400000000000000000e+01 1.691278455247555504e-02
2.500000000000000000e+01 1.240794382009209260e-02
2.600000000000000000e+01 1.173509007831382255e-02
2.700000000000000000e+01 1.166827486046346542e-02
2.800000000000000000e+01 1.163820338544833792e-02
2.900000000000000000e+01 1.140810688599852227e-02
3.000000000000000000e+01 1.091024048772967076e-02
3.100000000000000000e+01 1.039659226141754350e-02
3.200000000000000000e+01 9.889057331354306549e-03
3.300000000000000000e+01 8.061861264193486559e-03
3.400000000000000000e+01 6.005193631504698176e-03
3.500000000000000000e+01 4.660697654852235909e-03
3.600000000000000000e+01 4.633017526680427260e-03
3.700000000000000000e+01 4.436468069831523212e-03
3.800000000000000000e+01 3.818106409942673054e-03
3.900000000000000000e+01 3.629247147352604886e-03
4.000000000000000000e+01 3.313886761055193520e-03
4.100000000000000000e+01 2.680077667869934597e-03
4.200000000000000000e+01 2.344101083467621180e-03
4.300000000000000000e+01 2.233174179855855999e-03
4.400000000000000000e+01 2.101524917732978167e-03
4.500000000000000000e+01 2.034922907977717091e-03
4.600000000000000000e+01 1.885398697090482278e-03
4.700000000000000000e+01 1.676448142681354232e-03
4.800000000000000000e+01 1.527597993671670450e-03
4.900000000000000000e+01 1.457552046927375810e-03
5.000000000000000000e+01 1.445482401529588979e-03
5.100000000000000000e+01 1.415628487398143485e-03
5.200000000000000000e+01 1.390839646892086390e-03
5.300000000000000000e+01 1.312843970949003226e-03
5.400000000000000000e+01 1.257716963403046877e-03
5.500000000000000000e+01 1.094561457067631544e-03
5.600000000000000000e+01 1.079785128480536746e-03
5.700000000000000000e+01 9.903538961020328778e-04
5.800000000000000000e+01 8.317138502181841428e-04
5.900000000000000000e+01 6.959351676347067450e-04
6.000000000000000000e+01 5.820404420436657003e-04
6.100000000000000000e+01 4.960753763617986156e-04
6.200000000000000000e+01 4.382543685644554399e-04
6.300000000000000000e+01 3.585091893331297601e-04
6.400000000000000000e+01 3.096427987113249442e-04
6.500000000000000000e+01 2.902947631355087474e-04
6.600000000000000000e+01 2.695141946739575589e-04
6.700000000000000000e+01 2.511324951294817334e-04
6.800000000000000000e+01 2.453774514108005228e-04
6.900000000000000000e+01 2.215376203679213436e-04
7.000000000000000000e+01 1.795182244606614950e-04
7.100000000000000000e+01 1.526186033855209448e-04
7.200000000000000000e+01 1.488511062455063452e-04
7.300000000000000000e+01 1.477403447325832100e-04
7.400000000000000000e+01 1.477120385069480486e-04
7.500000000000000000e+01 1.394353246495855713e-04
7.600000000000000000e+01 1.239331797371735842e-04
7.700000000000000000e+01 1.008653364694190761e-04
7.800000000000000000e+01 8.991621039077536931e-05
7.900000000000000000e+01 8.764761174606074590e-05
8.000000000000000000e+01 8.209013119286468591e-05
8.100000000000000000e+01 7.599714129310023716e-05
8.200000000000000000e+01 7.063187693183958489e-05
8.300000000000000000e+01 6.494270869330132524e-05
8.400000000000000000e+01 5.641291835340911425e-05
8.500000000000000000e+01 5.087937538281521682e-05
8.600000000000000000e+01 4.732760446658861562e-05
8.700000000000000000e+01 4.439518618765076412e-05
8.800000000000000000e+01 4.086352876984344050e-05
8.900000000000000000e+01 3.771230586436798653e-05
9.000000000000000000e+01 3.620996121951049977e-05
9.100000000000000000e+01 3.366468971553252519e-05
9.200000000000000000e+01 3.089823771218831369e-05
9.300000000000000000e+01 2.652831703728178716e-05
9.400000000000000000e+01 2.468273692254394753e-05
9.500000000000000000e+01 2.228042585673136545e-05
9.600000000000000000e+01 2.017940687167993062e-05
9.700000000000000000e+01 1.848584551056452652e-05
9.800000000000000000e+01 1.550417367230439816e-05
9.900000000000000000e+01 1.384447800406102069e-05
1.000000000000000000e+02 1.267259059055141207e-05
1.010000000000000000e+02 1.163986547403826985e-05
1.020000000000000000e+02 9.741810965166155167e-06
1.030000000000000000e+02 8.169215326424841627e-06
1.040000000000000000e+02 6.832275647102727379e-06
1.050000000000000000e+02 5.624634851075831269e-06
1.060000000000000000e+02 4.652083004290135541e-06
1.070000000000000000e+02 3.894345359400877858e-06
1.080000000000000000e+02 3.176613062766846831e-06
1.090000000000000000e+02 2.752971567110358686e-06
1.100000000000000000e+02 2.293182431962304630e-06
1.110000000000000000e+02 1.893380928445483012e-06
1.120000000000000000e+02 1.753787095545090405e-06
1.130000000000000000e+02 1.738914406340141267e-06
1.140000000000000000e+02 1.596917705635400146e-06
1.150000000000000000e+02 1.381938560769694567e-06
1.160000000000000000e+02 1.236106254030339171e-06
1.170000000000000000e+02 1.145803473116928983e-06
1.180000000000000000e+02 1.008108074767716564e-06
1.190000000000000000e+02 9.478243612837678066e-07
1.200000000000000000e+02 9.242161797516509060e-07
1.210000000000000000e+02 8.812538042278643183e-07
1.220000000000000000e+02 7.713283572750256501e-07
1.230000000000000000e+02 6.816192087771870048e-07
1.240000000000000000e+02 6.621719742119488921e-07
1.250000000000000000e+02 6.480035824800566137e-07
1.260000000000000000e+02 6.087173477924008296e-07
1.270000000000000000e+02 5.162440967360120256e-07
1.280000000000000000e+02 4.271350104960950768e-07
1.290000000000000000e+02 4.005587604497270445e-07
1.300000000000000000e+02 3.366825558409232176e-07
1.310000000000000000e+02 2.336696775663164283e-07
1.320000000000000000e+02 1.651676815224545487e-07
1.330000000000000000e+02 1.355426030268768060e-07
1.340000000000000000e+02 1.034447373612159659e-07
1.350000000000000000e+02 6.915352566040695471e-08


==> precond-3d-GCC-L2L2ut-order1.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 6.203795917262681092e-01 5.324531370480724002e-01
2.500000000000000000e-01 3.108879301604265399e-01 3.171179084886583399e-01
1.250000000000000000e-01 1.377366105078172143e-01 1.739727865703966370e-01
6.250000000000000000e-02 5.464517011043189265e-02 8.794993980789005128e-02
3.125000000000000000e-02 2.210463100259274158e-02 4.391168172739986358e-02


==> precond-3d-GCC-L2L2ut-order2.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 3.370783849302489976e-01 3.466826549098339649e-01
2.500000000000000000e-01 7.458524579607518634e-02 8.021815893518341456e-02
1.250000000000000000e-01 1.831246297099739864e-02 1.897318675060641682e-02
6.250000000000000000e-02 4.570819887298798942e-03 4.587302240974969712e-03


==> precond-3d-GCC-L2L2ut-order3.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 4.678860697114627792e-02 7.309841021980030551e-02
2.500000000000000000e-01 7.793618095998056279e-03 8.325276668884138559e-03
1.250000000000000000e-01 1.028722691479556049e-03 1.028782747656510274e-03


==> precond-3d-GCC-LinftyL2u-order1.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 1.954134699114886131e-01 1.502205241498985322e-01
2.500000000000000000e-01 5.760978534916465915e-02 4.317659076482376068e-02
1.250000000000000000e-01 2.321781363996170203e-02 1.443563199079047829e-02
6.250000000000000000e-02 6.945798384121529279e-03 3.989118413167712547e-03
3.125000000000000000e-02 1.797747137738513884e-03 1.036339069917041177e-03


==> precond-3d-GCC-LinftyL2u-order2.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 5.535348474638072253e-02 4.787453341565027498e-02
2.500000000000000000e-01 6.960888197902070744e-03 9.373917814473768650e-03
1.250000000000000000e-01 1.126556473616893662e-03 1.052467106279753300e-03
6.250000000000000000e-02 1.449582878044591286e-04 1.314029568633537967e-04


==> precond-3d-GCC-LinftyL2u-order3.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 8.230508503637703685e-03 1.195732977439989408e-02
2.500000000000000000e-01 7.187233843625675947e-04 9.542778684822569336e-04
1.250000000000000000e-01 5.475242617992930576e-05 6.725569826945528365e-05


==> precond-3d-noGCC-L2L2ut-order1.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 9.189497935492861869e-01 8.592939663223490010e-01
2.500000000000000000e-01 6.835571601594623292e-01 4.475304551606957282e-01
1.250000000000000000e-01 5.401233113443290046e-01 3.277884731584445599e-01
6.250000000000000000e-02 4.245354147245168352e-01 2.633813308459432845e-01
3.125000000000000000e-02 3.406163450858200603e-01 2.391310341338113987e-01


==> precond-3d-noGCC-L2L2ut-order2.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 6.574624632245210654e-01 3.304630018416740977e-01
2.500000000000000000e-01 3.142134814122630737e-01 1.000411133437986849e-01
1.250000000000000000e-01 1.671951343122964895e-01 2.896361915092874814e-02
6.250000000000000000e-02 9.571324089158016191e-02 1.970733003647456849e-02


==> precond-3d-noGCC-L2L2ut-order3.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 3.328936129434071911e-01 6.478234254543779880e-02
2.500000000000000000e-01 8.961257494623484088e-02 1.185198525792973551e-02
1.250000000000000000e-01 3.532625068709391303e-02 2.467977896456194538e-03


==> precond-3d-noGCC-LinftyL2u-order1.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 3.024440382025307961e-01 2.857751963095943593e-01
2.500000000000000000e-01 2.204065545946193860e-01 1.225075280199249828e-01
1.250000000000000000e-01 1.749305428945986673e-01 9.291724917038185483e-02
6.250000000000000000e-02 1.346842063610687590e-01 7.678680067605203607e-02
3.125000000000000000e-02 1.052606951226813248e-01 7.036969775889305445e-02


==> precond-3d-noGCC-LinftyL2u-order2.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 2.071214684694003549e-01 4.834163682178086591e-02
2.500000000000000000e-01 9.900074398842446943e-02 2.163896869526461472e-02
1.250000000000000000e-01 5.090925379683317042e-02 5.811050877232607631e-03
6.250000000000000000e-02 2.833123002802254153e-02 5.556748472346146814e-03


==> precond-3d-noGCC-LinftyL2u-order3.dat <==
deltat DFB MTM-lo
5.000000000000000000e-01 1.059423356280047440e-01 1.315011609685822966e-02
2.500000000000000000e-01 2.723408220202571881e-02 2.863079089594544602e-03
1.250000000000000000e-01 1.025146129847013046e-02 6.853653807071379694e-04


==> precond-3d-noGCC-iters-order1.dat <==
N ndof-tot-DFB ndof-inv-DFB ndof-tot-MTM-lo ndof-inv-MTM-lo DFB-iter MTM-lo-iter
1 216 108 162 162 5 2
2 2000 500 1500 750 16 23
4 23328 2916 17496 4374 41 96
8 314432 19652 235824 29478 99 344
16 4599936 143748 3449952 215622 225 1292


==> precond-3d-noGCC-iters-order3.dat <==
N ndof-tot-DFB ndof-inv-DFB ndof-tot-MTM-lo ndof-inv-MTM-lo DFB-iter MTM-lo-iter
1 5488 2744 2798 2798 14 2
2 70304 17576 35652 17826 55 19
4 1000000 125000 505832 126458 148 108

